Early Termination of Low-Density Parity-Check Codes for Continuous-Variable Quantum Key Distribution

We analyse the impact of log a-posteriori early termination on the decoding throughput of reconciliation for continuous-variable quantum key distribution. Increases in decoded secret key rate throughput of up to 182% are reported in both simulations and experiments.

==> Figures/FER.txt <==
100.0000	0.9804	0.9804	0.9804	1.0000	1.0000	1.0000
99.0000	0.9259	0.9259	0.9259	0.9630	1.0000	0.9615
98.0000	0.7353	0.7353	0.7426	0.8529	1.0000	0.8929
97.0000	0.5181	0.5285	0.5389	0.7254	1.0000	0.6849
96.0000	0.3247	0.3279	0.3409	0.4481	1.0000	0.4831
95.0000	0.1311	0.1311	0.1337	0.1809	0.9908	0.3279
94.0000	0.0473	0.0478	0.0496	0.0657	0.9404	0.1522
93.0000	0.0123	0.0126	0.0129	0.0175	0.7711	0.0779
92.0000	0.0034	0.0035	0.0038	0.0052	0.4838	0.0320

==> Figures/Iterations.txt <==
100.0000	987.8333	742.7353	497.6373	250.0000	100.0000	51.5700
99.0000	946.5648	715.0833	483.6019	249.1019	100.0000	68.6154
98.0000	805.6618	621.8382	437.6912	244.2206	100.0000	74.5000
97.0000	647.4974	516.8601	384.0622	234.8031	100.0000	102.4384
96.0000	467.3669	385.7955	302.7013	210.9448	100.0000	115.1208
95.0000	274.7169	241.9515	209.0957	173.4771	99.9594	119.6098
94.0000	180.2709	168.4364	156.3196	142.9447	99.6591	118.3516
93.0000	128.8969	125.9125	122.8527	119.4545	98.3750	109.2812
92.0000	106.4403	105.5778	104.6857	103.6653	94.9187	99.9145

==> Figures/Relative_Throughput_Gain.txt <==
100	0	0	0	1	1 1
99	7.16755893104059	5.41473937479291	3.66192057576322	3.77758674693546	100 1
98	4.37554373470790	3.37719901826304	2.44451367156334	2.38672740180400	100 1
97	4.13301250399084	3.37191739549651	2.56207630365204	2.63020082794938	100 1
96	3.10752001765701	2.57736540857965	2.06212842004484	1.71617338780652	100 1
95	1.77657158295447	1.56468043776415	1.35626301424964	1.19006959272910	61.0524286144360 1
94	1.35546634968380	1.26714715310711	1.17821971681298	1.09597585723035	11.9781564100063 1
93	1.10115888044144	1.07599013798982	1.05016156749874	1.02589407717862	3.62636504149526 1
92	1.03474192288711	1.02646026677948	1.01809349342614	1.00958867479463	1.78147863885846 1 

==> Figures/SKR_Experiment.txt <==
1.50000000000000	17.8402526849969	0.920000000000000	17.5658575273476	1.01562093721995
2.50000000000000	11.4854084270279	0.930000000000000	10.7126689777785	1.07213323317022
3.50000000000000	13.2219435689906	0.930000000000000	12.8489337310975	1.02903041183801
4.50000000000000	9.67283584084736	0.930000000000000	8.89236836970429	1.08776823436623
5.50000000000000	10.4737254144165	0.930000000000000	9.62863694996465	1.08776823436623
6.50000000000000	13.2052470170702	0.930000000000000	12.8523238050253	1.02745987553682
7.50000000000000	12.6760981203370	0.930000000000000	12.1869968332913	1.04013304456678
8.50000000000000	9.80226381412969	0.930000000000000	9.01135325011656	1.08776823436623
9.50000000000000	11.3250947688294	0.930000000000000	10.5274480583648	1.07576828743703
10.5000000000000	9.68886131214570	0.930000000000000	8.90710080147794	1.08776823436623
11.5000000000000	13.7795879745477	0.930000000000000	13.5565689932809	1.01645099002390
12.5000000000000	5.93920182432999	0.940000000000000	4.99603519891819	1.18878302250873
13.5000000000000	3.54132285293260	0.950000000000000	2.55537656393986	1.38583209336185
14.5000000000000	3.14612765843620	0.950000000000000	2.08595257329845	1.50824505729837
15.5000000000000	2.04140917958825	0.950000000000000	0.934026192101627	2.18560164249241
16.5000000000000	1.07363916189248	0.950000000000000	0.491232775917995	2.18560164249241
17.5000000000000	0.929172868834529	0.950000000000000	0.425133679793048	2.18560164249241
18.5000000000000	1.00642405912080	0.950000000000000	0.460479183193280	2.18560164249241
19.5000000000000	1.87848066268014	0.950000000000000	0.859479891558811	2.18560164249241
20.5000000000000	1.77159377300256	0.950000000000000	0.810574872638855	2.18560164249241
21.5000000000000	3.01560727954241	0.950000000000000	1.94445257111299	1.55087726198243
22.5000000000000	1.16984273249996	0.950000000000000	0.535249749888499	2.18560164249241
23.5000000000000	2.26975449410594	0.950000000000000	1.08202287549973	2.09769547899590
24.5000000000000	2.31155395642329	0.950000000000000	1.13396835943154	2.03846424567090
25.5000000000000	1.98408160930893	0.950000000000000	0.907796540199487	2.18560164249241
26.5000000000000	0.614510792478657	0.960000000000000	0.332654940694490	1.84729194520824
27.5000000000000	0.397861839086928	0.960000000000000	0.215375723430699	1.84729194520824
28.5000000000000	0.469853136080047	0.960000000000000	0.254346984676037	1.84729194520824
29.5000000000000	0.323144833582130	0.960000000000000	0.174928946353254	1.84729194520824
30.5000000000000	0.175184684056610	0.970000000000000	0.0622312310642939	2.81506055818852
31.5000000000000	0.199773111029317	0.970000000000000	0.0797388120386472	2.50534345724253
32.5000000000000	0.109096528680469	0.970000000000000	0.0387545938800947	2.81506055818852

==> Figures/SKR_finitesize.txt <==
100	0.345091131797839	0.345091131797839	0	0	0
99	1.01388384251206	1.01388384251206	0.506257789108588	0	0.526781753531908
98	2.56042808925667	2.48981560322881	1.42288995817777	0	1.03597222651828
97	2.68898953254459	2.57292607067091	1.53226089569775	0	1.75824984790372
96	0.943341996622787	0.920711846548318	0.770961717660471	0	0.722069418116865
95	0	0	0	0	0
94	0	0	0	0	0
93	0	0	0	0	0
92	0	0	0	0	0

==> Figures/Throughput.txt <==
100	0.0174670732297564	0.0346729567697035	0	0	0
99	0.0535559658732325	0.104826288163060	0.101616605314650	0	0.383865541505193
98	0.158902165229670	0.284426052343389	0.291312436006170	0	0.695283373502203
97	0.207644813133195	0.334962158560633	0.326286342833154	0	0.858198609068335
96	0.100920924933151	0.152082572249990	0.182740157060158	0	0.313613794430227
95	0	0	0	0	0
94	0	0	0	0	0
93	0	0	0	0	0
92	0	0	0	0	0
